Optimal convergence rates of an adaptive hybrid FEM-BEM method for full-space linear transmission problems

We consider a hybrid FEM-BEM method to compute approximations of full-space linear elliptic transmission problems. First, we derive a priori and a posteriori error estimates. Then, building on the latter, we present an adaptive algorithm and prove that it converges at optimal rates with respect to the number of mesh elements. Finally, we provide numerical experiments, demonstrating the practical performance of the adaptive algorithm.

==> pics/Lshaped/coordinates.dat <==
-0.25	-0.25
0	-0.25
0.25	-0.25
-0.125	-0.125
0.125	-0.125
-0.25	0
0	0
0.25	0
-0.125	0.125
-0.25	0.25
0	0.25

==> pics/Lshaped/elements.dat <==
0	1	3
1	6	3
6	5	3
5	0	3
1	2	4
2	7	4
7	6	4
6	1	4
5	6	8
6	10	8
10	9	8
9	5	8

==> pics/Lshaped/results_Lshaped_adaptive.dat <==
dofs	 est1	 est2	 est	 effInd	 error
11	 7.774897621	 5.986852301	 9.812819854	 10.434085883	 0.940458030
18	 6.759920205	 5.934650240	 8.995365176	 10.938754216	 0.822339089
32	 5.678799248	 5.637670187	 8.002005126	 17.083501092	 0.468405456
50	 4.630348688	 4.763351171	 6.643014628	 18.850709337	 0.352401308
74	 3.887970811	 4.020431050	 5.592868929	 19.180949236	 0.291584575
105	 3.310577692	 3.412370866	 4.754387404	 20.457893576	 0.232398677
160	 2.790854978	 2.907806926	 4.030410975	 28.731264640	 0.140279623
244	 2.329914412	 2.416800820	 3.356996779	 42.402356333	 0.079170053
338	 1.958849451	 2.021471985	 2.814860593	 46.958027962	 0.059944182
480	 1.657359588	 1.707521311	 2.379594468	 52.439464407	 0.045377932
701	 1.400605650	 1.448090252	 2.014612014	 55.813047323	 0.036095718
1007	 1.159649710	 1.198584370	 1.667750564	 60.319941912	 0.027648411
1362	 0.987896880	 1.020916558	 1.420637485	 74.921156019	 0.018961767
1919	 0.835226811	 0.861481226	 1.199897382	 82.671326193	 0.014514070
2757	 0.706583293	 0.730090651	 1.016017868	 93.852347607	 0.010825705
3901	 0.589417548	 0.609365020	 0.847784627	 99.517644651	 0.008518938
5251	 0.503094656	 0.520377484	 0.723807267	 101.875346565	 0.007104832
7178	 0.430804392	 0.445509926	 0.619735039	 111.551140045	 0.005555614
9994	 0.368807166	 0.381110474	 0.530343209	 116.721853494	 0.004543650
13422	 0.316977168	 0.327804508	 0.455993772	 118.108434003	 0.003860806
17870	 0.272114064	 0.281695021	 0.391660757	 118.981809988	 0.003291770
23855	 0.234614625	 0.242894056	 0.337700377	 121.714197251	 0.002774536
32136	 0.202927362	 0.209893341	 0.291949873	 127.974059094	 0.002281321
43009	 0.176255722	 0.182289844	 0.253565902	 128.195011491	 0.001977970
56923	 0.152626207	 0.158017192	 0.219691129	 127.370662092	 0.001724817
74238	 0.132753706	 0.137487192	 0.191118483	 127.822895695	 0.001495182
96784	 0.115808649	 0.119937375	 0.166723175	 128.551012347	 0.001296942
126760	 0.101535949	 0.105058403	 0.146105499	 132.509106017	 0.001102607
166141	 0.089175108	 0.092266797	 0.128317426	 131.833477021	 0.000973330
215080	 0.078207593	 0.080968782	 0.112571627	 131.517055133	 0.000855947
275682	 0.068674431	 0.071159582	 0.098893193	 129.395240848	 0.000764272
354475	 0.060345239	 0.062528032	 0.086898232	 129.796747333	 0.000669495
455583	 0.053303072	 0.055173871	 0.076716188	 132.440432487	 0.000579251
590793	 0.047099407	 0.048719053	 0.067763561	 134.393147019	 0.000504219
758053	 0.041586635	 0.043046875	 0.059853836	 132.685529700	 0.000451095
971446	 0.036618258	 0.037942304	 0.052730591	 131.829852834	 0.000399990
1231015	 0.032355144	 0.033527058	 0.046593121	 131.053744598	 0.000355527
1561559	 0.028658751	 0.029690571	 0.041265651	 131.483064093	 0.000313848


==> pics/Lshaped/results_Lshaped_uniform.dat <==
dofs	 est1	 est2	 est	 effInd	 error
11	 7.774897621	 5.986852301	 9.812819854	 10.434085883	 0.940458030
33	 5.525387052	 5.786752666	 8.001025465	 16.072059028	 0.497822056
113	 3.859617716	 3.980661352	 5.544575160	 21.084078214	 0.262974511
417	 2.459551354	 2.535054450	 3.532123147	 22.191487388	 0.159165679
1601	 1.540484494	 1.591692027	 2.215079227	 22.238738608	 0.099604535
6273	 0.963341995	 0.997216816	 1.386531347	 22.107112242	 0.062718791
24833	 0.603380432	 0.625308338	 0.868952509	 21.979807506	 0.039534127
98817	 0.378588977	 0.392616984	 0.545415172	 21.884168148	 0.024922819
394241	 0.237866540	 0.246784240	 0.342757862	 21.816528008	 0.015710926
1574913	 0.149590803	 0.155239697	 0.215584721	 21.768997318	 0.009903291


==> pics/Zshaped/coordinates.dat <==
-0.25	-0.25
0	-0.25
0.25	-0.25
-0.125	-0.125
0.125	-0.125
-0.25	0
0	0
0.25	0
-0.125	0.125
0.125	0.125
-0.25	0.25
0	0.25
0.25	0.25

==> pics/Zshaped/elements.dat <==
0	1	3
1	6	3
6	5	3
5	0	3
1	2	4
2	7	4
7	6	4
6	1	4
5	6	8
6	11	8
11	10	8
10	5	8
12	11	9
11	6	9

==> pics/Zshaped/results_Zshaped_adaptive.dat <==
dofs	 est1	 est2	 est
13	 0.089422765	 0.034035991	 0.095681135
21	 0.074851840	 0.029761414	 0.080551472
33	 0.056105796	 0.029642489	 0.063455003
45	 0.046697066	 0.024999643	 0.052967897
76	 0.036630405	 0.022208565	 0.042836981
100	 0.031377623	 0.018050892	 0.036199309
138	 0.026235752	 0.015891010	 0.030673097
192	 0.022404377	 0.014084418	 0.026463690
288	 0.019125837	 0.011160145	 0.022143768
398	 0.015244776	 0.010193403	 0.018338720
564	 0.013297902	 0.007890733	 0.015462790
761	 0.011250990	 0.007086744	 0.013296869
1170	 0.009307339	 0.005842793	 0.010989304
1589	 0.007676871	 0.005122420	 0.009228951
2122	 0.006776329	 0.004174853	 0.007959148
2854	 0.005749988	 0.003768371	 0.006874807
4210	 0.004916357	 0.003021068	 0.005770392
5853	 0.003971934	 0.002747334	 0.004829503
7633	 0.003529600	 0.002229055	 0.004174538
10274	 0.003036537	 0.001947901	 0.003607614
14419	 0.002610284	 0.001627730	 0.003076213
20897	 0.002134161	 0.001449776	 0.002580018
26152	 0.001858467	 0.001278480	 0.002255751
34939	 0.001664202	 0.001037879	 0.001961316
45890	 0.001416568	 0.000940617	 0.001700419
65786	 0.001230916	 0.000773490	 0.001453768
91047	 0.001005184	 0.000702074	 0.001226092
114734	 0.000900093	 0.000589240	 0.001075812
152411	 0.000792890	 0.000502470	 0.000938696
194496	 0.000691988	 0.000453320	 0.000827253
277756	 0.000596532	 0.000383413	 0.000709123
374215	 0.000491866	 0.000347651	 0.000602323
474341	 0.000445348	 0.000287351	 0.000530005
625438	 0.000390846	 0.000249614	 0.000463754
795326	 0.000342850	 0.000224140	 0.000409615
1128705	 0.000295085	 0.000191562	 0.000351812
1501063	 0.000244865	 0.000174016	 0.000300400


==> pics/Zshaped/results_Zshaped_uniform.dat <==
dofs	 est1	 est2	 est
13	 0.089422765	 0.034035991	 0.095681135
39	 0.048661637	 0.026033137	 0.055187672
133	 0.025619176	 0.015877541	 0.030140313
489	 0.013331555	 0.009064553	 0.016121305
1873	 0.006939812	 0.005059894	 0.008588569
7329	 0.003649429	 0.002826176	 0.004615799
28993	 0.001958426	 0.001604031	 0.002531472
115329	 0.001083600	 0.000934696	 0.001431029
460033	 0.000623153	 0.000562011	 0.000839152
1837569	 0.000373393	 0.000348501	 0.000510760


==> pics/square/coordinates.dat <==
-0.25	-0.25
0	-0.25
0.25	-0.25
-0.125	-0.125
0.125	-0.125
-0.25	0
0	0
0.25	0
-0.125	0.125
0.125	0.125
-0.25	0.25
0	0.25
0.25	0.25

==> pics/square/elements.dat <==
0	1	3
1	6	3
6	5	3
5	0	3
1	2	4
2	7	4
7	6	4
6	1	4
5	6	8
6	11	8
11	10	8
10	5	8
6	7	9
7	12	9
12	11	9
11	6	9

==> pics/square/results_square_adaptive.dat <==
dofs	 est1	 est2	 est	 effInd	 error
13	 9.863241346	 6.154434432	 11.625858808	 6.518890563	 1.783410643
25	 7.965141314	 7.701853279	 11.079802349	 8.790481200	 1.260431835
34	 7.159196151	 6.529547899	 9.689638037	 8.547563654	 1.133614025
50	 6.271602854	 5.713226397	 8.483746709	 8.046658676	 1.054319196
76	 4.993862029	 5.072864786	 7.118469997	 10.202848025	 0.697694407
101	 4.863914347	 4.323551545	 6.507746210	 12.546471398	 0.518691352
130	 4.323338560	 3.918654670	 5.834990208	 14.664328100	 0.397903686
190	 3.631827817	 3.377698595	 4.959740022	 15.949412126	 0.310966949
272	 3.084926157	 2.746348446	 4.130278342	 14.943151431	 0.276399417
395	 2.565964244	 2.318035755	 3.457956371	 15.041279862	 0.229897748
556	 2.092071936	 1.953688966	 2.862457958	 16.401249720	 0.174526820
755	 1.805973872	 1.638947148	 2.438788506	 16.234102471	 0.150226260
1074	 1.539997427	 1.402912796	 2.083208196	 16.727394054	 0.124538717
1536	 1.278537609	 1.169744713	 1.732905396	 16.896351320	 0.102560924
2119	 1.074620330	 0.999856237	 1.467828787	 17.472842784	 0.084006295
2853	 0.935410564	 0.843358956	 1.259463080	 16.746073736	 0.075209455
3998	 0.790547630	 0.720399212	 1.069551579	 17.683074184	 0.060484482
5441	 0.678640066	 0.612044730	 0.913866013	 16.702235290	 0.054715192
7354	 0.574521064	 0.533337311	 0.783915263	 17.466072895	 0.044882171
9807	 0.498413034	 0.454266121	 0.674368787	 17.253508451	 0.039085893
13307	 0.429969518	 0.390784303	 0.581021650	 17.273852147	 0.033635905
17983	 0.371393172	 0.335942601	 0.500789696	 17.097162585	 0.029290807
24458	 0.315939057	 0.289619814	 0.428599025	 17.230194315	 0.024874881
32109	 0.273464659	 0.252321222	 0.372087246	 17.684365868	 0.021040463
42238	 0.239567919	 0.217236820	 0.323395460	 17.085628333	 0.018927923
56284	 0.207758544	 0.189598960	 0.281267450	 17.652887658	 0.015933226
73958	 0.181674327	 0.164777858	 0.245269859	 17.195478175	 0.014263625
97861	 0.156956251	 0.144036777	 0.213030180	 17.277187179	 0.012330143
126317	 0.137200135	 0.126486145	 0.186608204	 17.690611334	 0.010548432
163663	 0.121051516	 0.109915266	 0.163507906	 17.126186024	 0.009547246
214342	 0.105839949	 0.096575185	 0.143278963	 17.681720516	 0.008103225
279160	 0.093125866	 0.084667541	 0.125861112	 17.278561856	 0.007284235
361229	 0.081783532	 0.074422604	 0.110576987	 17.057133698	 0.006482741
464001	 0.071408439	 0.065995410	 0.097234558	 17.679573436	 0.005499825
595843	 0.063173091	 0.057733700	 0.085580486	 17.352685266	 0.004931830
772223	 0.055735762	 0.050576315	 0.075262466	 17.265211293	 0.004359198
1003074	 0.049032301	 0.044674867	 0.066332574	 17.526402716	 0.003784723
1281973	 0.043374199	 0.039314709	 0.058540307	 17.033853568	 0.003436704
1660248	 0.037746710	 0.034897130	 0.051406456	 17.504810034	 0.002936705
2114614	 0.033402044	 0.030747487	 0.045399389	 17.712241144	 0.002563165


==> pics/square/results_square_uniform.dat <==
dofs	 est1	 est2	 est	 effInd	error
13	 9.863241346	 6.154434432	 11.625858808	 6.518890563	 1.783410643
41	 6.707009743	 6.502086603	 9.341365526	 11.895888259	 0.785260026
145	 4.286224745	 4.135008414	 5.955671007	 19.867428017	 0.299770610
545	 2.339761734	 2.242455944	 3.240847672	 25.483086173	 0.127176420
2113	 1.211916491	 1.163083688	 1.679733684	 28.278698272	 0.059399258
8321	 0.615456610	 0.592167229	 0.854077787	 29.427171643	 0.029023441
33025	 0.309967755	 0.298806870	 0.430541002	 29.878905626	 0.014409531
131585	 0.155525938	 0.150098414	 0.216143127	 30.062222532	 0.007189859
525313	 0.077896150	 0.075225454	 0.108289792	 30.140758387	 0.003592803
2099201	 0.038981065	 0.037657193	 0.054199517	 30.176181123	 0.001796103

